Strong lensing reveals jets in a sub-microJy radio quiet quasar

We present e-MERLIN and EVN observations which reveal unambiguous jet activity within radio quiet quasar HS~0810+2554. With an intrinsic flux density of 880~nJy, this is the faintest radio source ever imaged. The findings present new evidence against the idea that radio loud and radio quiet quasars are powered by different underlying radio emission mechanisms, showing instead that the same AGN mechanism can operate as the dominant source of radio emission even in the very lowest radio luminosity quasars. Thanks to strong gravitational lensing, our source is not only visible, but with VLBI is imaged to a scale of just 0.27~pc: the highest ever resolution image of a radio quiet quasar. Brightness temperatures of at least $8.4\times 10^6$~K are associated with two highly compact components, and subsequent modelling of the lensed system has revealed that the components are linearly aligned on opposing sides of the optical quasar core, with the typical morphology of a compact symmetric object (CSO). Given that this source has been found to fall on the radio--FIR correlation, we suggest that the radio--FIR correlation cannot always be used to rule out AGN activity in favour of star-formation activity. The correlation -- or at least its scatter -- may conceal the coexistence of kinetic and radiative feedback modes in AGN. Modelling of the lensing mass itself points to a non-smooth mass distribution, hinting at the presence of dark matter substructure which has manifested as astrometric perturbations of the VLBI lensed images, posing no threat to the CDM paradigm.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
